QuadAttack: A Quadratic Programming Approach to Ordered Top-K Attacks

The adversarial vulnerability of Deep Neural Networks (DNNs) has been well-known and widely concerned, often under the context of learning top-$1$ attacks (e.g., fooling a DNN to classify a cat image as dog). This paper shows that the concern is much more serious by learning significantly more aggressive ordered top-$K$ clear-box~\footnote{ This is often referred to as white/black-box attacks in the literature. We choose to adopt neutral terminology, clear/opaque-box attacks in this paper, and omit the prefix clear-box for simplicity.} targeted attacks proposed in Adversarial Distillation. We propose a novel and rigorous quadratic programming (QP) method of learning ordered top-$K$ attacks with low computing cost, dubbed as \textbf{QuadAttac$K$}. Our QuadAttac$K$ directly solves the QP to satisfy the attack constraint in the feature embedding space (i.e., the input space to the final linear classifier), which thus exploits the semantics of the feature embedding space (i.e., the principle of class coherence). With the optimized feature embedding vector perturbation, it then computes the adversarial perturbation in the data space via the vanilla one-step back-propagation. In experiments, the proposed QuadAttac$K$ is tested in the ImageNet-1k classification using ResNet-50, DenseNet-121, and Vision Transformers (ViT-B and DEiT-S). It successfully pushes the boundary of successful ordered top-$K$ attacks from $K=10$ up to $K=20$ at a cheap budget ($1\times 60$) and further improves attack success rates for $K=5$ for all tested models, while retaining the performance for $K=1$.

==> figures/supnew/deit/k1/quad/1/energy.txt <==
0.35825490951538086

==> figures/supnew/deit/k1/quad/1/selected_idx.txt <==
41

==> figures/supnew/deit/k10/quad/1/attack_targets_names.txt <==
tennis ball, langur, toy terrier, pool table, patio, ballpoint, bee eater, fireboat, toy poodle, soup bowl

==> figures/supnew/deit/k10/quad/1/clean_classes_names.txt <==
wooden spoon, ladle, French horn, snowmobile, mortar, spatula, paddle, rocking chair, fly, frying pan

==> figures/supnew/deit/k10/quad/1/energy.txt <==
2.864194631576538

==> figures/supnew/deit/k10/quad/1/selected_idx.txt <==
32

==> figures/supnew/deit/k15/quad/1/attack_targets_names.txt <==
axolotl, quail, hyena, carbonara, hen, oboe, mud turtle, robin, Italian greyhound, oystercatcher, space shuttle, airliner, Bedlington terrier, miniature pinscher, iron

==> figures/supnew/deit/k15/quad/1/clean_classes_names.txt <==
nematode, isopod, digital clock, jellyfish, crossword puzzle, flatworm, drumstick, jack-o'-lantern, knot, bassoon, safety pin, paper towel, thunder snake, matchstick, trombone

==> figures/supnew/deit/k15/quad/1/energy.txt <==
3.683288097381592

==> figures/supnew/deit/k15/quad/1/selected_idx.txt <==
45

==> figures/supnew/deit/k20/quad/1/attack_targets_names.txt <==
axolotl, quail, hyena, carbonara, hen, oboe, mud turtle, robin, Italian greyhound, oystercatcher, space shuttle, airliner, Bedlington terrier, miniature pinscher, iron, electric locomotive, knot, Angora, Doberman, hog

==> figures/supnew/deit/k20/quad/1/clean_classes_names.txt <==
nematode, isopod, digital clock, jellyfish, crossword puzzle, flatworm, drumstick, jack-o'-lantern, knot, bassoon, safety pin, paper towel, thunder snake, matchstick, trombone, sax, hair spray, Shih-Tzu, Polaroid camera, bolo tie

==> figures/supnew/deit/k20/quad/1/energy.txt <==
4.99485969543457

==> figures/supnew/deit/k20/quad/1/selected_idx.txt <==
45

==> figures/supnew/deit/k5/quad/1/attack_targets_names.txt <==
tow truck, snow leopard, cairn, EntleBucher, Leonberg

==> figures/supnew/deit/k5/quad/1/clean_classes_names.txt <==
home theater, cinema, projector, theater curtain, pool table

==> figures/supnew/deit/k5/quad/1/energy.txt <==
1.8470394611358643

==> figures/supnew/deit/k5/quad/1/selected_idx.txt <==
63

==> figures/supnew/densenet121/k1/quad/1/attack_targets_names.txt <==
crayfish

==> figures/supnew/densenet121/k1/quad/1/clean_classes_names.txt <==
starfish

==> figures/supnew/densenet121/k1/quad/1/energy.txt <==
0.49288806319236755

==> figures/supnew/densenet121/k1/quad/1/selected_idx.txt <==
3

==> figures/supnew/densenet121/k10/quad/1/attack_targets_names.txt <==
chain, hermit crab, tiger cat, sweatshirt, packet, European fire salamander, electric locomotive, mobile home, fiddler crab, car mirror

==> figures/supnew/densenet121/k10/quad/1/clean_classes_names.txt <==
coyote, red wolf, grey fox, dhole, dingo, red fox, kit fox, lynx, timber wolf, hyena

==> figures/supnew/densenet121/k10/quad/1/energy.txt <==
3.566638231277466

==> figures/supnew/densenet121/k10/quad/1/selected_idx.txt <==
34

==> figures/supnew/densenet121/k15/quad/1/attack_targets_names.txt <==
window shade, garden spider, cowboy hat, comic book, iPod, mortarboard, leaf beetle, stupa, zucchini, cock, beer bottle, cab, sunglass, fiddler crab, Windsor tie

==> figures/supnew/densenet121/k15/quad/1/clean_classes_names.txt <==
chimpanzee, gorilla, siamang, orangutan, gibbon, sloth bear, colobus, howler monkey, guenon, American black bear, spider monkey, baboon, macaque, patas, water buffalo

==> figures/supnew/densenet121/k15/quad/1/energy.txt <==
6.049823760986328

==> figures/supnew/densenet121/k15/quad/1/selected_idx.txt <==
11

==> figures/supnew/densenet121/k20/quad/1/attack_targets_names.txt <==
warthog, vase, Welsh springer spaniel, shopping cart, goblet, promontory, wig, leatherback turtle, cup, Saluki, dalmatian, Samoyed, water bottle, American chameleon, cash machine, papillon, vending machine, ladle, pot, African elephant

==> figures/supnew/densenet121/k20/quad/1/clean_classes_names.txt <==
Walker hound, English foxhound, basset, beagle, whippet, Great Dane, American Staffordshire terrier, redbone, bloodhound, basenji, Rhodesian ridgeback, black-and-tan coonhound, Weimaraner, bluetick, Ibizan hound, Saluki, Italian greyhound, gazelle, Brittany spaniel, German short-haired pointer

==> figures/supnew/densenet121/k20/quad/1/energy.txt <==
7.529435157775879

==> figures/supnew/densenet121/k20/quad/1/selected_idx.txt <==
23

==> figures/supnew/densenet121/k5/quad/1/attack_targets_names.txt <==
indri, television, grasshopper, espresso maker, Yorkshire terrier

==> figures/supnew/densenet121/k5/quad/1/clean_classes_names.txt <==
Gordon setter, Yorkshire terrier, Bernese mountain dog, black-and-tan coonhound, Brabancon griffon

==> figures/supnew/densenet121/k5/quad/1/energy.txt <==
1.211937427520752

==> figures/supnew/densenet121/k5/quad/1/selected_idx.txt <==
15

==> figures/supnew/resnet50/k1/quad/1/attack_targets_names.txt <==
eggnog

==> figures/supnew/resnet50/k1/quad/1/clean_classes_names.txt <==
ashcan

==> figures/supnew/resnet50/k1/quad/1/energy.txt <==
0.5514798760414124

==> figures/supnew/resnet50/k1/quad/1/selected_idx.txt <==
54

==> figures/supnew/resnet50/k10/quad/1/attack_targets_names.txt <==
tiger cat, black-and-tan coonhound, dung beetle, hook, banded gecko, hognose snake, skunk, ashcan, patio, admiral

==> figures/supnew/resnet50/k10/quad/1/clean_classes_names.txt <==
mink, beaver, hippopotamus, chimpanzee, weasel, otter, American alligator, mud turtle, Rottweiler, terrapin

==> figures/supnew/resnet50/k10/quad/1/energy.txt <==
3.8408873081207275

==> figures/supnew/resnet50/k10/quad/1/selected_idx.txt <==
5

==> figures/supnew/resnet50/k15/quad/1/attack_targets_names.txt <==
oystercatcher, desktop computer, shovel, bib, crane, spatula, torch, acorn, dalmatian, cheetah, gown, bull mastiff, microwave, cornet, puffer

==> figures/supnew/resnet50/k15/quad/1/clean_classes_names.txt <==
beaver, mink, otter, weasel, platypus, porcupine, American coot, water snake, red-breasted merganser, guinea pig, sea lion, red-backed sandpiper, European gallinule, little blue heron, limpkin

==> figures/supnew/resnet50/k15/quad/1/energy.txt <==
5.471108436584473

==> figures/supnew/resnet50/k15/quad/1/selected_idx.txt <==
45

==> figures/supnew/resnet50/k20/quad/1/attack_targets_names.txt <==
Doberman, hartebeest, cash machine, sliding door, fireboat, iron, radio telescope, liner, hair slide, hyena, golfcart, indigo bunting, seat belt, barber chair, junco, football helmet, washbasin, dough, hand-held computer, common newt

==> figures/supnew/resnet50/k20/quad/1/clean_classes_names.txt <==
Arabian camel, llama, ostrich, sorrel, bison, gazelle, ram, bighorn, zebra, peacock, ox, impala, ibex, Indian elephant, wallaby, lion, muzzle, African elephant, koala, water buffalo

==> figures/supnew/resnet50/k20/quad/1/energy.txt <==
7.044337749481201

==> figures/supnew/resnet50/k20/quad/1/selected_idx.txt <==
17

==> figures/supnew/resnet50/k5/quad/1/attack_targets_names.txt <==
indri, television, grasshopper, espresso maker, Yorkshire terrier

==> figures/supnew/resnet50/k5/quad/1/clean_classes_names.txt <==
Gordon setter, cocker spaniel, Irish setter, Sussex spaniel, English setter

==> figures/supnew/resnet50/k5/quad/1/energy.txt <==
1.193623661994934

==> figures/supnew/resnet50/k5/quad/1/selected_idx.txt <==
37

==> figures/supnew/vit/k1/quad/1/attack_targets_names.txt <==
hen

==> figures/supnew/vit/k1/quad/1/clean_classes_names.txt <==
bluetick

==> figures/supnew/vit/k1/quad/1/energy.txt <==
0.6071398258209229

==> figures/supnew/vit/k1/quad/1/selected_idx.txt <==
19

==> figures/supnew/vit/k10/quad/1/attack_targets_names.txt <==
goblet, shopping cart, titi, maillot, racer, espresso maker, zebra, Shih-Tzu, hand blower, speedboat

==> figures/supnew/vit/k10/quad/1/clean_classes_names.txt <==
chocolate sauce, ice cream, trifle, pomegranate, bakery, fig, hay, strawberry, burrito, rapeseed

==> figures/supnew/vit/k10/quad/1/energy.txt <==
3.166487216949463

==> figures/supnew/vit/k10/quad/1/selected_idx.txt <==
45

==> figures/supnew/vit/k15/quad/1/attack_targets_names.txt <==
padlock, king snake, screwdriver, Welsh springer spaniel, bookshop, triumphal arch, shoe shop, Italian greyhound, diamondback, missile, drilling platform, worm fence, sea snake, African elephant, joystick

==> figures/supnew/vit/k15/quad/1/clean_classes_names.txt <==
Band Aid, airship, warplane, airliner, wing, mouse, space bar, face powder, missile, ballpoint, space shuttle, kite, modem, revolver, speedboat

==> figures/supnew/vit/k15/quad/1/energy.txt <==
4.526873588562012

==> figures/supnew/vit/k15/quad/1/selected_idx.txt <==
35

==> figures/supnew/vit/k20/quad/1/attack_targets_names.txt <==
padlock, king snake, screwdriver, Welsh springer spaniel, bookshop, triumphal arch, shoe shop, Italian greyhound, diamondback, missile, drilling platform, worm fence, sea snake, African elephant, joystick, soup bowl, waffle iron, rifle, Old English sheepdog, plunger

==> figures/supnew/vit/k20/quad/1/clean_classes_names.txt <==
Band Aid, airship, warplane, airliner, wing, mouse, space bar, face powder, missile, ballpoint, space shuttle, kite, modem, revolver, speedboat, parachute, quill, pick, assault rifle, photocopier

==> figures/supnew/vit/k20/quad/1/energy.txt <==
6.054603099822998

==> figures/supnew/vit/k20/quad/1/selected_idx.txt <==
35

==> figures/supnew/vit/k5/quad/1/attack_targets_names.txt <==
padlock, king snake, screwdriver, Welsh springer spaniel, bookshop

==> figures/supnew/vit/k5/quad/1/clean_classes_names.txt <==
Band Aid, airship, warplane, airliner, wing

==> figures/supnew/vit/k5/quad/1/energy.txt <==
2.4617269039154053

==> figures/supnew/vit/k5/quad/1/selected_idx.txt <==
35
